WarpGAN: Automatic Caricature Generation

We propose, WarpGAN, a fully automatic network that can generate caricatures given an input face photo. Besides transferring rich texture styles, WarpGAN learns to automatically predict a set of control points that can warp the photo into a caricature, while preserving identity. We introduce an identity-preserving adversarial loss that aids the discriminator to distinguish between different subjects. Moreover, WarpGAN allows customization of the generated caricatures by controlling the exaggeration extent and the visual styles. Experimental results on a public domain dataset, WebCaricature, show that WarpGAN is capable of generating a diverse set of caricatures while preserving the identities. Five caricature experts suggest that caricatures generated by WarpGAN are visually similar to hand-drawn ones and only prominent facial features are exaggerated.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> fig/recognition.txt <==
Photos:
Rank 1: 0.907768368721 +- 0.00635357620195
Rank 5: 0.947846055031 +- 0.00978183653206
TAR @ 1% FAR: 0.929201977401 +- 0.00865833321698
TAR @ 0.1% FAR: 0.852683615819 +- 0.00940459501956

Caricatures:
Rank 1: 0.457952201366 +- 0.0155788492411
Rank 5: 0.676177501678 +- 0.0115394648165
TAR @ 1% FAR: 0.520102389078 +- 0.0105188687807
TAR @ 0.1% FAR: 0.283583617747 +- 0.0153275762749

Generated:
Rank 1: 0.726470589638 +- 0.00839665345848
Rank 5: 0.876572012901 +- 0.0100723942742
TAR @ 1% FAR: 0.774881676809 +- 0.00825248757259
TAR @ 0.1% FAR: 0.533265720081 +- 0.0140125916406


